A Study of Afterglow Signatures in NaI and CsI Scintillator Modules for the Background and Transient Observer Instrument on COSI

We present measurements of the afterglow signatures in NaI(Tl) and CsI(Tl) detector modules as part of the Background and Transient Observer (BTO) mission detector trade-study. BTO is a NASA Student Collaboration Project flying on the Compton Spectrometer and Imager (COSI) Small Explorer mission in 2027. The detectors utilized in this study are cylindrical in shape with a height and diameter of 5.1 cm and were read out by silicon photomultipliers (SiPMs). We conducted a radiation campaign at the HIMAC accelerator in Japan where the scintillators were irradiated with a 230 MeV/u helium beam (He beam) and 350 MeV/u carbon beam (C beam). We find that both the CsI and NaI scintillators exhibit afterglow signatures when irradiated with the C and He beams. The CsI crystal exhibits a stronger afterglow intensity with afterglow pulses occurring for an average 2.40 ms for C and 0.9 ms for He after the initial particle pulse. The duration of afterglow pulses in CsI is 8.6x and 5.6x the afterglow signal duration in NaI for C and He (0.28 ms and 0.16 ms, respectively). Although CsI has advantages such as a higher light yield and radiation hardness, the stronger afterglows in the CsI detector increase the complexity of the electronics and lead to a ~7x larger dead time per afterglow event or a ~3x higher energy threshold value. We use the measured dead times to predict the amount of observing time lost to afterglow-inducing events for an instrument like BTO in low Earth orbit. We simulate the background rates in a BTO-like orbit and find a total value of 114 counts/s for the full two-detector system. Based on the particle energies in the HIMAC experiment, we then determine that an event with sufficient energy to produce an afterglow signal occurs once every ~70 s and ~1.4 s in NaI and CsI detectors, respectively. Thus, we conclude that NaI is the better choice for the BTO mission.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



